Ain't Misbehavin' -- Using LLMs to Generate Expressive Robot Behavior in Conversations with the Tabletop Robot Haru

Social robots aim to establish long-term bonds with humans through engaging conversation. However, traditional conversational approaches, reliant on scripted interactions, often fall short in maintaining engaging conversations. This paper addresses this limitation by integrating large language models (LLMs) into social robots to achieve more dynamic and expressive conversations. We introduce a fully-automated conversation system that leverages LLMs to generate robot responses with expressive behaviors, congruent with the robot's personality. We incorporate robot behavior with two modalities: 1) a text-to-speech (TTS) engine capable of various delivery styles, and 2) a library of physical actions for the robot. We develop a custom, state-of-the-art emotion recognition model to dynamically select the robot's tone of voice and utilize emojis from LLM output as cues for generating robot actions. A demo of our system is available here. To illuminate design and implementation issues, we conduct a pilot study where volunteers chat with a social robot using our proposed system, and we analyze their feedback, conducting a rigorous error analysis of chat transcripts. Feedback was overwhelmingly positive, with participants commenting on the robot's empathy, helpfulness, naturalness, and entertainment. Most negative feedback was due to automatic speech recognition (ASR) errors which had limited impact on conversations. However, we observed a small class of errors, such as the LLM repeating itself or hallucinating fictitious information and human responses, that have the potential to derail conversations, raising important issues for LLM application.

==> all_results.csv <==
Baseline,,,,Voice,,,,Actions,,,Characteristic,Statement,EOL
\bf,5.50,0.90,$>$,,5.08,0.90,$<$,\bf,5.50,0.90,Robot Voice Conveyal,{The robot’s voice effectively conveyed its emotion during the conversation.},\\
\bf,5.33,0.78,$>$,,5.08,0.90,$>$,,4.75,1.14,Robot Voice Contribution,{The robot’s voice positively contributed to my conversational experience.},\\
,5.50,1.17,$<$,,5.75,1.06,$<$,\bf,5.83,0.94,Robot Voice Suitable,{The robot’s voice well suits its personality.},\\
,4.50,1.00,$<$,\bf,5.08,1.38,$\approx$,\bf,5.08,1.16,Robot Action Conveyal,"{The robot’s physical actions – including motions, facial expressions, and non-language sound – effectively conveyed its emotional state.}",\\
,4.50,1.24,$<$,\bf,4.83,1.47,$>$,,4.67,1.23,Robot Action Contribution,"{The robot’s physical actions – including motions, facial expressions, and non-language sound – positively contribute to the conversational experience.}",\\
,4.83,1.40,$<$,,5.00,1.35,$<$,\bf,5.25,1.29,Robot Action Suitable,"{The robot’s physical actions – including motions, facial expressions, and non-language sound – well suit its personality.}",\\
,6.58,1.88,$<$,,7.17,2.04,$<$,\bf,7.67,1.37,Happy,{How happy is the robot?},\\
\bf,6.58,1.56,$\approx$,,6.50,1.73,$>$,,5.92,1.78,Feeling,{How feeling is the robot?},\\
,6.83,1.34,$<$,\bf,7.33,1.78,$>$,,6.92,1.44,Social,{How social is the robot?},\\
\bf,5.08,2.27,$>$,,4.75,2.26,$>$,,4.42,2.31,Organic,{How organic is the robot?},\\ \hline
,6.08,1.56,$<$,\bf,6.33,2.02,$>$,,6.08,2.23,Compassionate,{How compassionate is the robot?},\\
\bf,6.42,1.51,$>$,,6.17,1.75,$\approx$,,6.17,1.90,Emotional,{How emotional is the robot?},\\
,6.00,1.54,$<$,\bf,6.58,1.51,\bm $\gg$,,4.92,2.47,Capable,{How capable is the robot?},\\
,6.42,1.83,$<$,\bf,6.75,1.60,$>$,,6.17,1.85,Responsive,{How responsive is the robot?},\\
,6.50,1.88,$<$,\bf,6.92,1.51,$>$,,6.50,1.45,Interactive,{How interactive is the robot?},\\
,5.83,1.75,$<$,\bf,6.08,2.19,$>$,,5.50,2.65,Reliable,{How reliable is the robot?},\\
,5.92,1.78,$<$,\bf,6.42,1.62,$>$,,5.42,2.02,Competent,{How competent is the robot?},\\
\bf,6.75,1.96,$\approx$,\bf,6.75,1.66,$\approx$,\bf,6.75,1.48,Knowledgeable,{How knowledgeable is the robot?},\\
,1.92,1.73,$<$,\bf,2.17,1.64,$>$,,1.92,1.08,Scary,{How scary is the robot?},\\
\bf,4.00,2.09,\bm $\gg$,,2.58,1.78,$<$,,3.33,2.06,Strange,{How strange is the robot?},\\ \hline
\bf,4.42,1.98,$>$,,3.42,1.98,$\approx$,,3.42,1.83,Awkward,{How awkward is the robot?},\\
,1.33,0.65,$>$,,1.25,0.87,$<$,\bf,1.42,1.00,Dangerous,{How dangerous is the robot?},\\
\bf,3.25,2.34,$>$,,2.58,2.35,$<$,,2.92,2.23,Awful,{How awful is the robot?},\\
\bf,3.33,1.44,$>$,,2.92,1.56,$<$,,3.08,1.78,Aggressive,{How aggressive is the robot?},\\
,5.25,1.60,$<$,,6.00,0.74,$<$,\bf,6.17,0.83,Robot Happiness,{The robot seemed happy to talk to me.},\\
,5.17,1.40,$<$,,5.58,1.31,$<$,\bf,5.67,1.30,Robot Interest,{The robot seemed interested in me.},\\
,4.83,1.90,$<$,\bf,5.67,1.37,$>$,,5.33,1.30,Robot Attention,{The robot paid attention to what I said.},\\
,4.25,1.54,\bm $\ll$,\bf,5.58,1.31,\bm $\gg$,,4.50,1.51,Robot Comprehension,{The robot understood what I said.},\\
,4.50,1.45,$<$,\bf,5.00,1.35,$>$,,4.83,1.75,Robot Memory,{The robot remembered what I said.},\\
,4.42,1.44,$<$,\bf,5.33,1.61,$>$,,5.17,1.59,Robot Self Disclosure,{The robot was willing to share information about themselves.},\\
\bf,4.50,1.78,$\approx$,\bf,4.50,1.62,$>$,,3.83,1.70,Robot Speed,{The robot's responses were quick.},\\
,5.50,1.68,$<$,,6.00,0.85,$<$,\bf,6.08,0.67,Robot Naturalness,{The robot's responses sounded like natural English.},\\
,5.42,1.93,$<$,\bf,5.75,0.87,$>$,,5.50,0.80,Robot Coherence,{The robot's responses made sense given the context of the conversation.},\\
,5.42,1.51,$<$,\bf,5.58,1.31,$>$,,4.92,1.62,Conversation Enjoyability,{This conversation with the robot was fun.},\\ \hline
,5.08,1.31,$<$,\bf,5.58,1.38,$>$,,5.50,1.51,Enjoyability,{It would be enjoyable to play with this robot.},\\
\bf,5.25,1.06,$>$,,5.17,0.94,$>$,,5.08,1.31,Flexibility,{This robot is likely to make flexible decisions.},\\
\bf,4.33,1.61,$>$,,4.00,1.48,$<$,\bf,4.33,1.50,Reciprocity,"{Even if the robot helps me, I won’t do anything in return for it.}",\\
\bf,5.67,0.78,$>$,,5.17,1.34,$>$,,5.00,1.71,Approachability,"{If I see this robot somewhere, I’d talk to it even if I have no business with it.}",\\
,4.75,1.76,$\approx$,,4.67,1.44,$<$,\bf,5.17,1.40,Dinner Companion,{I would accept this robot to attend my family dinner.},\\
,4.67,1.67,$\approx$,,4.67,2.31,$<$,\bf,4.83,1.99,Attention,{I will feel sad if I am ignored by this robot when talking to it.},\\
\bf,4.00,1.65,$>$,,3.33,1.50,$<$,,3.58,1.44,Empathy,{I’ll never feel empathy for this robot.},\\
\bf,4.17,1.59,$>$,,4.08,1.56,$>$,,3.92,1.56,Connection,{I believe my feelings could connect with this robot’s.},\\
,3.75,1.48,$<$,\bf,3.92,1.51,$>$,,3.83,1.64,Understanding,{The robot may understand me.},\\
,5.08,1.73,$<$,,5.25,1.60,$\approx$,\bf,5.33,1.61,Hobbies,{I wish to talk with the robot about hobbies and arts.},\\
,5.33,1.23,$<$,\bf,5.50,1.09,$>$,,4.83,0.94,Advice,{This robot could provide me with various advices.},\\
,4.08,1.68,$<$,\bf,4.25,1.71,$>$,,3.50,1.62,Devotion,{This robot could devote itself to me.},\\
,5.17,1.19,$<$,\bf,5.25,1.22,$>$,,4.75,1.42,Conversation,{This robot would be a good conversation partner.},\\
,4.00,1.86,$<$,\bf,4.25,1.76,$>$,,3.50,2.02,Humanity,{I would like to try to treat the robot as if it were a human.},\\
\bf,2.92,1.38,$>$,,2.75,1.14,$<$,\bf,2.92,1.51,Mindfulness,"{The robot may see into my mind and feelings, even if I concealed them.}",\\
,4.08,1.88,$\approx$,,4.17,1.27,$<$,\bf,4.33,1.83,Unignorability,{I will feel uncomfortable if I ignore this robot while it’s speaking to me.},\\
,3.50,1.98,$\approx$,,3.42,1.78,$<$,\bf,3.58,2.07,Lifelong,"{If the robot has been staying with me since my birth, I will want to be together with it until my death.}",\\
,3.42,2.02,$<$,\bf,3.75,2.09,$\approx$,,3.67,1.78,Serious Talk,{I can talk with the robot about serious things I cannot talk with others about.},\\
